Exact periodic stripes for a minimizers of a local/non-local interaction functional in general dimension

We study the functional considered in~\cite{2011PhRvB..84f4205G,2014CMaPh.tmp..127G,GiuSeirGS} and a continuous version of it, analogous to the one considered in~\cite{GR}. The functionals consist of a perimeter term and a non-local term which are in competition. For both the continuous and discrete problem, we show that the global minimizers are exact periodic stripes. One striking feature of the functionals is that the minimizers are invariant under a smaller group of symmetries than the functional itself. In the continuous setting, to our knowledge this is the first example of a model with local/nonlocal terms in competition such that the functional is invariant under permutation of coordinates and the minimizers display a pattern formation which is one dimensional. Such behaviour for a smaller range of exponents in the discrete setting was already shown in~\cite{GiuSeirGS}.

==> image.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'image.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{341.2057235bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24967355)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{image.pdf}}%
    \put(0.11093829,0.10867219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $A_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{image.pdf}}%
    \put(0.10949224,0.05547667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $A_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{image.pdf}}%
    \put(0.1081716,0.16104922){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $A_0$}}}%
    \put(0.09845734,0.20962056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $A_{-1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{image.pdf}}%
    \put(0.62256605,0.15094639){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $e_2$}}}%
    \put(0.67337795,0.10120935){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $e_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{image.pdf}}%
  \end{picture}%
\endgroup%

